Conflict-Aware Multi-Agent Reasoning via Signed Graph Modeling

LLM-based multi-agent systems (MAS) seek to improve reasoning by combining diverse perspectives from multiple agents. However, aggregation may overlook supportive, contradictory, and uncertain relations among their responses. As a result, useful dissent can be suppressed, allowing an incorrect majority to dominate the final decision. We introduce SIGMA, a novel Signed Graph-informed Multi-Agent reasoning framework that distinguishes support, contradiction, and uncertainty among responses from black-box LLM agents. SIGMA constructs a signed evidence graph, reassesses disputed relations, and forms reasoning communities while preserving distinct evidence. It then conducts bounded cross-examination between community representatives and adjudicates their evidence without treating community size as a proxy for correctness. Extensive experiments on six benchmark datasets, across multiple LLM backbones and diverse multi-agent configurations, demonstrate that SIGMA consistently outperforms state-of-the-art baselines, achieving notable gains in both accuracy and conflict-resilient performance.

==> template_provenance.json <==
{
  "retrieved_date": "2026-10-07",
  "official_repository": "https://github.com/acl-org/acl-style-files",
  "files": {
    "acl.sty": "19dfeddc2c0e448f3926a0bef048a9db3f3611b46265b760caabd7ada4f361de",
    "acl_natbib.bst": "6fbb306202290f4b68e74ac1460a8b27398500cb6dfeb4492e74c457eae7cd1e"
  },
  "compiled_engine": "Tectonic XeTeX/BibTeX",
  "total_pages": 27,
  "main_content_end_page": 12
}

